Sorting Balls and Water: Equivalence and Computational Complexity

Various forms of sorting problems have been studied over the years. Recently, two kinds of sorting puzzle apps are popularized. In these puzzles, we are given a set of bins filled with colored units, balls or water, and some empty bins. These puzzles allow us to move colored units from a bin to another when the colors involved match in some way or the target bin is empty. The goal of these puzzles is to sort all the color units in order. We investigate computational complexities of these puzzles. We first show that these two puzzles are essentially the same from the viewpoint of solvability. That is, an instance is sortable by ball-moves if and only if it is sortable by water-moves. We also show that every yes-instance has a solution of polynomial length, which implies that these puzzles belong to in NP. We then show that these puzzles are NP-complete. For some special cases, we give polynomial-time algorithms. We finally consider the number of empty bins sufficient for making all instances solvable and give non-trivial upper and lower bounds in terms of the number of filled bins and the capacity of bins.

==> memo.txt <==

問題：Water Sort Puzzle (Ball Sort Puzzleも？)

入力された色水の入った試験管をソートすることが目標．

変数：
試験管の高さ:h
最初に水が入っている試験管の数: n
最初に空っぽの試験管の数: k
色集合：C={1,2,...,c}

ポテンシャル関数：
異なり数D := 色水同士が接していて色が異なる場所の数の総和．（非負整数）
Dの初期値: 高々(h-1)n
パズルが解けている（必要十分？）条件: D=0

定理1:Water sort puzzle はNPに入る．
（証明概要）
それぞれの色ごとに「無限ループ」を作れることがあるが，
それぞれのループにおいて，入口と出口の状態をつなぐ定数回数だけ遷移すれば十分なので，
全体としての遷移の回数は多項式で押さえられる．

定理2:k=2,c=3とすると，最小回数の遷移を求める問題はnに関してNP完全．
（大舘くんのslack上の証明の概要）3-Partitionからの還元．
当初は最小回数でなくても大丈夫かと思ったが，うまくいってない．．．

以下，c=n を仮定する．つまりそれぞれの色はh単位ずつある．(定理2だけ例外)

定理3: h=2, k=2 とするとすべてのインスタンスがYesインスタンス．
（証明概略）吉仲さんのスライドをもらいたい．．．

定理4: h=3, k=3 ならNoインスタンスも存在する
（証明概略）見つけられない

定理5: h=4, k=2ならNoインスタンスも存在する
（証明概略）鈴木案を湊さんが（解きにくい方に）改善
1 1 2 2 3 3 4 4 x x 
8 5 5 6 6 7 7 8 x x 
6 7 8 7 8 5 6 5 x x 
3 3 4 4 1 1 2 2 x x

以下，c=nとして，「必ずYes」になるkを小さくする方にがんばった．

定理6: c=n のとき，k\ge max{h(h-1)/2, n-(h-1)} ならいつでもYes．
(証明概略)
まずk=c(=n)のとき，k本の試験管をhashに使って，i番目の試験管に
色iの水を入れればよいことに注意．試験管を前から空けていって，
空いた試験管をhashに回してやれば，k=nでなくてもよい．ここで
節約する分を真面目に考えるとn-(h-1)という上界が出る．

また試験管を空にせず，
- 一番下に一つ残して，それ以外を取り出して，
- 他の試験管からその色を集めてくる
ことをうまくするという戦略でh(h-1)/2でもよい？
（湊さんの案：h=4限定のアイデアか？）
========================================
皆さま

湊です。NPに入ることの証明のアイデアについて
まつさきでの議論を思い出しているところです。

異なり数Dは単調非増加なので、途中でDが減少しないままで遷移する手数が高々
多項式長しか必要でないと言えれば、解が存在する場合の最短手数が多項式であ
ることが言えます。そこでD=k+1からD=kになった直後の状態をS, D=kからD=k-1
に減少する直前の状態をGとすると、SからGに遷移させるための最短手数を考え
ます。

Dが変化しない遷移は、最上部が同じ色のグループ内の移動に限られます。各色
のグループ内では可逆に行ったり来たりできるので、色数に対して指数通りの途
中状態が存在し得るのですが、各色のグループ内を動かせるかどうかの可否は色
ごとに独立なので、ある色のグループを操作してSからGに近づけることを、色の
数だけ順番に繰り返せばSからGに到達可能です。色数はO(n)しかないので、あと
は同色グループ内の操作の手数が高々多項式であることを言えればよいです。

ここまでは、まつさきでの議論で出ていた話だったと思いますが、その先はきち
んと詰めていなかったと思います。もう少し考えてみました。

ある色のグループ内の操作を考えると、グループ内の試験管の空き容量の総和は
一定で、ある色からある色へ移動させるのは、空き容量を別の試験管に移すのと
同じです。玉の問題の場合は、好きなところで止められるので、空き容量の総和
を超えない手数で目的の状態に遷移できると思います。

問題は液体の場合で、途中で止められないので、目的状態の空き容量を作り出す
のに、あっちに移してこっちに移して、というのを繰り返して足したり引いたり
して目的の空き容量をがんばって作る、というのがありそうに思えて、指数的に
繰り返して初めて到達できる解が存在するんじゃないかという疑いを晴らす必要
があると思います。

ここでよく考えると、満水の試験管から別の試験管に液体を移すのは、空き容量
を単純移動させるだけです。空き容量がある試験管同士で液体を移動した場合は
空き容量を一方に寄せて足し算したことになります。しかし、空き容量の足し算
をすると元に戻す方法はなくて、満水の試験管の個数が単調に増えていくので、
足し算の回数は試験管の個数を超えられません。なので、同色グループ内でのS
からGへの（非冗長な）遷移手数はO(n)で抑えられます。

これで、解の長さが高々多項式と言えるので、解の検算がPでできるので、
NPに入るということで良いですかね。（もしかしてどこかで勘違いをしているか
もしれないので、気付いたら指摘して下さい。）

ところで、上記の議論の最後のところで、空き容量の足し算が出てきたので、
SUBSET-SUMから帰着できるかもしれないと思えてきました。もしそれができると、
容量の表記がO(log n)であれば、NP完全が言えるのですが。

というところで疲れたのでそろそろ寝ようかと思います。（明後日の授業の準備
をしないといけなかったのに、つい逃避行動をしてしまいました。）

> >> 異なり数Dが変化しないときというのは，例えば色iがx本の試験管に別れていて，
> >> これが操作によって依然としてx本に別れているときです．しかし，解がある
> >> とすれば，
> >> 「色iがx本に別れた状態S」に入った操作と「x-1本になった状態T」になる操
> >> 作が
> >> あるはずで，この間の色iに関する操作だけを考えると，SからTに遷移する操
> >> 作列は，
> >> 冗長な操作を除いたとすれば，（たぶん）x（くらい）になるはずです．(*)
> >> この(*)の回数は，まだ真面目に考えてないですが，まぁxに関する線形か，
> >> 少なくともpolyにはなるだろうという観測です．
> 
> YO> 確かにここが示せればいいですが，どう証明するのかなと思っています．
> 
> Dとxに関して，標準形みたいなのを考えると良いかなー．
> もうちょっと blush up が必要ですね．
> 
> YO> また，これが x にのみ依存する回数ならば，h が 2^n とかでもよさそうですが，
> YO> この議論の中では h にも依存するような話になりそうということなんでしょうか．
> 
> 先のメールでは，x が h に近いとちょっと気になるな，と思っていたけど，
> 考えてみたら x は高々(n+k)ですね．そこは大丈夫かも．
> -------------
> Ryuhei UEHARA 
> School of Information Science, 
> Japan Advanced Institute of Science and Technology (JAIST)
> E-mail: uehara@jaist.ac.jp
> Web: http://www.jaist.ac.jp/~uehara
> PGP = C7 AC 75 58 AA F6 BE DF  54 71 4F 39 2F D4 B7 0B

=============================

Y> 上原先生
Y> みなさま

Y> 添付ファイルは，容量c=2のときの問題の解析と，容量c=3, k=2 で不可解っぽい気がする例です．
Y> 当日は c=3, k=3 で不可解インスタンスがあるような気のせいがしてスライドを出したりしましたが嘘だったのでそちらは控えさせていただきます．
Y> 添付ファイルにも嘘があるかもしれませんが．．．

ありがとうございます．c=2のときの解析，いいですねー．すごく良い．

c=3, k=2 で不可解っぽいやつ，，，手でやった範囲では大丈夫そうだけど．．．
鈴木くんの「遷移問題ソルバ」の出番！かな？

ところでふと思ったんですが，例えば c=2 のときの不可解なインスタンスを
部分構造として含む c=3 の不可解なインスタンスを，自然な形で作れないのは，
なぜでしょうね．われわれは「うまい部分問題への分割」を見つけられてない
ってことなのかなぁ．．．
-------------
Ryuhei UEHARA 
School of Information Science, 
Japan Advanced Institute of Science and Technology (JAIST)
E-mail: uehara@jaist.ac.jp
Web: http://www.jaist.ac.jp/~uehara
PGP = C7 AC 75 58 AA F6 BE DF  54 71 4F 39 2F D4 B7 0B



==> unsolvable_11_3_9.txt <==
11
3
9
741
752
763
841
852
863
941
952
963
   
   


==> unsolvable_8_4_6.txt <==
8
4
6
1442
1552
1663
1443
2553
2663
    
    

